Label-Descriptive Patterns and Their Application to Characterizing Classification Errors

State-of-the-art deep learning methods achieve human-like performance on many tasks, but make errors nevertheless. Characterizing these errors in easily interpretable terms gives insight into whether a classifier is prone to making systematic errors, but also gives a way to act and improve the classifier. We propose to discover those feature-value combinations (i.e., patterns) that strongly correlate with correct resp. erroneous predictions to obtain a global and interpretable description for arbitrary classifiers. We show this is an instance of the more general label description problem, which we formulate in terms of the Minimum Description Length principle. To discover a good pattern set, we develop the efficient Premise algorithm. Through an extensive set of experiments we show it performs very well in practice on both synthetic and real-world data. Unlike existing solutions, it ably recovers ground truth patterns, even on highly imbalanced data over many features. Through two case studies on Visual Question Answering and Named Entity Recognition, we confirm that Premise gives clear and actionable insight into the systematic errors made by modern NLP classifiers.

==> expres/pure-syn-data_evaluation_gen2-1_l1-percentage_hard-f1_22-05-31.txt <==
l1_percentage csalt csalt_error mijo mijo_error tree tree_error ripper ripper_error subgroup subgroup_error realgrab realgrab_error rulelist rulelist_error spumante spumante_error cortana_negr_02quality cortana_negr_02quality_error
0.2 0.0 0.0 0.8797446301345078 0.017244563581242087 0.0 0.0 0.002484556257128176 0.0009622917880297845 0.015076652499547167 0.003276170047562867 0.016224644910326175 0.0072840365435608324 0.0007168458781362007 0.0006800597118641675 0.0013548746087326568 8.800685791290391e-05 0.053841310882005264 0.007085023454762776
0.3 0.01378146199993661 0.0024800845484542066 0.9585523821206973 0.006002434859195762 0.002493333712546799 0.0011452292682459582 0.018279955548751038 0.002129607384968275 0.017634108196292728 0.0032460567455460097 0.10605538665941719 0.03839358630018836 0.045244573337358054 0.0034630043607217107 0.004803559317552835 0.00021308037375904483 0.09793606327951977 0.003981876872583468
0.4 0.014719929090727751 0.0031323311974265733 0.975332840243151 0.0043833550343561995 0.013991281256587112 0.0016312217197827377 0.05065910424927815 0.0067032155909119 0.019160351206273067 0.003948304606470145 0.010568123751567798 0.007478071683164782 0.07177132859370901 0.005858303364879098 0.014308398850655806 0.0006165685147079249 0.0871377810708452 0.004587091031745838
0.5 0.022600007974875064 0.0028340862042583867 0.9821693952763818 0.0030633282169112543 0.012294236566715643 0.0017283587917791836 0.0567817309476649 0.005365668937240683 0.02066113243965857 0.003582910270474565 0.09954234803383806 0.05546429276157748 0.05830897969131358 0.006561953354497104 0.04444656688967838 0.0018834291158257516 0.0775270448405853 0.005689221580052127


==> expres/pure-syn-data_evaluation_gen2-1_l1-percentage_soft-f1_22-05-31.txt <==
l1_percentage csalt csalt_error mijo mijo_error tree tree_error ripper ripper_error subgroup subgroup_error realgrab realgrab_error rulelist rulelist_error spumante spumante_error cortana_negr_02quality cortana_negr_02quality_error
0.2 0.0 0.0 0.9539208222756637 0.006783832321545076 0.0018821098764169898 0.0006000122296995696 0.010906853609190685 0.0016125128717633295 0.32894590882776903 0.0028300439330658602 0.03505264094503458 0.01374937456806345 0.001429031604008058 0.0007506107587002945 0.005057122155731216 0.00027560994299017077 0.4511000984089554 0.013620609625610564
0.3 0.01378146199993661 0.0024800845484542066 0.9787450301090246 0.0026705782274702443 0.012221349934926356 0.0025860125007121345 0.07392402401254312 0.004228290036922819 0.3283095583048897 0.0027109679431548107 0.22026930709325493 0.08389023665703901 0.09564150809235117 0.005205338307350938 0.017541112278003996 0.0005516615283002431 0.5521575455144716 0.0036405004040592015
0.4 0.015933693774320017 0.0036567195104812954 0.984923822279119 0.0023289684144311242 0.041943826421831504 0.0031867766715194365 0.18417541958477054 0.009290736126591728 0.3272015903822359 0.0031639604440609295 0.01134482278069401 0.007703719972490455 0.2076010273305747 0.006163275791982329 0.0514945423233769 0.0019042357778979585 0.5476499823558798 0.003339742041735011
0.5 0.023388185314776544 0.002852139642896446 0.9875403399409304 0.001734882125158535 0.04894532707488848 0.0026691366716112513 0.24735049703253115 0.00643878211495359 0.3262761337810925 0.00321241729830307 0.15405641274049958 0.08832961362760013 0.23644793680468976 0.0069043078299166685 0.1523421542594813 0.004969411389152664 0.5399018933155622 0.004836620918783224


==> expres/pure-syn-data_evaluation_gen2-2_label-shift_hard-f1_22-05-31.txt <==
shift_value csalt csalt_error mijo mijo_error tree tree_error ripper ripper_error subgroup subgroup_error realgrab realgrab_error rulelist rulelist_error spumante spumante_error cortana_negr_02quality cortana_negr_02quality_error
0.6 0.015732075560544338 0.002469809514394313 0.6903383931391891 0.006884553503492387 0.0003910865942419165 0.00018904561729825262 0.0 0.0 0.01460821155673318 0.0026300384744138545 0.0 0.0 0.0 0.0 0.0018474809719456584 0.0008928833306800638 0.10049429105544336 0.009292119711859738
0.7 0.019665304637934446 0.0030773977493786043 0.9785992725987391 0.0021081517579889654 0.0009227955581649896 0.0002701932380846428 0.0009389671361502346 0.0008907824394840504 0.01765399235267507 0.0038835306560984365 0.0 0.0 0.0 0.0 0.18828389136125656 0.009439675220493467 0.07682888604282885 0.005362487262194069
0.8 0.02654191276782696 0.003165873758195989 0.9893653350736425 0.0011708359340635234 0.0019092827693507001 0.0008827203735318303 0.012641008216030074 0.0038098345670206 0.019145568512131794 0.0035993505292718398 0.007035339992986532 0.001458174086261077 0.004256001410011456 0.0018023062973925997 0.08022019726329796 0.003090223749102628 0.08251821501150661 0.005448780653437634
0.9 0.022600007974875064 0.0028340862042583867 0.9821693952763818 0.0030633282169112543 0.012294236566715643 0.0017283587917791836 0.0567817309476649 0.005365668937240683 0.02066113243965857 0.003582910270474565 0.09954234803383806 0.05546429276157748 0.05830897969131358 0.006561953354497104 0.044572730362291986 0.0018682727292231478 0.0775270448405853 0.005689221580052127
1 0.02250345889613903 0.003679324061850826 0.8839171719503686 0.006780517217816892 0.07977797690410074 0.006026735827107158 0.14993020194600715 0.006385321136380052 0.014601892701623796 0.0028276319780806214 0.24681831468190052 0.05093278423978117 0.12141437422280177 0.007857962009831007 0.02630696290836615 0.0011327105889028812 0.07619284730489079 0.005318193374431299


==> expres/pure-syn-data_evaluation_gen2-2_label-shift_soft-f1_22-05-31.txt <==
shift_value csalt csalt_error mijo mijo_error tree tree_error ripper ripper_error subgroup subgroup_error realgrab realgrab_error rulelist rulelist_error spumante spumante_error cortana_negr_02quality cortana_negr_02quality_error
0.6 0.017335856234381792 0.0031265787834942813 0.7826698658068607 0.004701034182480427 0.014393138319370506 0.0008176655160741564 0.018604574154616235 0.004840065928843886 0.3229021658518068 0.0033155728425883903 0.0 0.0 0.01553503900936663 0.003957033830101946 0.20933527184580214 0.01951835540731339 0.45546472525485937 0.009222378147109923
0.7 0.02117015900686649 0.002949641926131259 0.9793952594499993 0.001915576007155353 0.005626137301682646 0.000498868351604619 0.035568038029962154 0.009713023330335642 0.3242710053565515 0.003753907610241926 0.0 0.0 0.1402056292109211 0.0023513579944521115 0.5169968527780485 0.010612356180602713 0.5372763142413923 0.003944646187612838
0.8 0.027259616117109253 0.0030698030647574883 0.9896237330064592 0.0011457964464968173 0.008821196894170293 0.001615955903741936 0.10031910567737094 0.007287635866101782 0.3259378316988159 0.0032529614220321275 0.010925104370572158 0.0006361525060690117 0.1446320173205409 0.002643910255647332 0.26097372172802613 0.008826562109828172 0.5425157166605131 0.00406978485083703
0.9 0.023388185314776544 0.002852139642896446 0.9875403399409304 0.001734882125158535 0.04894532707488848 0.0026691366716112513 0.24735049703253115 0.00643878211495359 0.3262761337810925 0.00321241729830307 0.15405641274049958 0.08832961362760013 0.23644793680468976 0.0069043078299166685 0.15249976999963152 0.004915128930733636 0.5399018933155622 0.004836620918783224
1 0.02250345889613903 0.003679324061850826 0.9425289931468361 0.003581148909549619 0.25459287505347966 0.0046045468047174925 0.457415386850528 0.004690361170147413 0.3221590379474687 0.0030602667775089755 0.37673261920503026 0.08799881313680945 0.39737426467092307 0.004876323434218285 0.09318189217254996 0.0028629748451180527 0.534627009878732 0.003825014072336282


==> expres/pure-syn-data_evaluation_gen2-3_background-noise-rate_hard-f1_22-05-31_modified-xlabel.txt <==
noise_rate csalt csalt_error mijo mijo_error tree tree_error ripper ripper_error subgroup subgroup_error realgrab realgrab_error rulelist rulelist_error spumante spumante_error cortana_negr_02quality cortana_negr_02quality_error
0 0.024603957621028162 0.003482172496100958 0.9864080166650544 0.0028350340234687323 0.01023866879357127 0.0018036414513900208 0.05832388286969592 0.005746026998471749 0.020645977862976412 0.003711266884070557 0.07178713753265861 0.04206054598033882 0.030376449924881126 0.00517735542020751 0.048271521123544756 0.0018982871788730139 0.06865037726154775 0.004419629431979651
1 0.022600007974875064 0.0028340862042583867 0.9821693952763818 0.0030633282169112543 0.012294236566715643 0.0017283587917791836 0.0567817309476649 0.005365668937240683 0.02066113243965857 0.003582910270474565 0.09954234803383806 0.05546429276157748 0.05830897969131358 0.006561953354497104 0.044444374895694 0.0018780244567097165 0.0775270448405853 0.005689221580052127
2 0.022453055521374964 0.0036267464238184917 0.975034798859107 0.003378310687558851 0.016221482994985787 0.0022716838413102524 0.06291056369090417 0.005097817091672829 0.01866386485507269 0.0037579318789080027 0.05269416126042633 0.040241724828227035 0.07492933162082374 0.007230841405255818 0.04169969464439726 0.0021412792886318444 0.09314304296809536 0.004838787154683561
3 0.025409917124059222 0.003898630855557934 0.9538699128113398 0.004925365856753246 0.022416786518979583 0.002142024666675884 0.07888050337240267 0.007898575601373817 0.01662010740708138 0.003351612719870231 0.008173390782086436 0.006796831227882326 0.09333559577148928 0.007100656825316401 0.033035591105487275 0.0015549063106771945 0.11874081030892661 0.005714332449063356
4 0.024463872508173768 0.0031551294181193443 0.9162522446229235 0.0066171822546676135 0.027675028536419243 0.0022477881671309503 0.08359984134733436 0.0044903984801640115 0.01410174859616271 0.0034141187820386563 0.007457969360431939 0.004870465962789008 0.09303066943044211 0.006842379979874156 0.027137112264098928 0.0012101358668086119 0.1389627197761222 0.004777512302462594


==> expres/pure-syn-data_evaluation_gen2-3_background-noise-rate_soft-f1_22-05-31_modified-xlabel.txt <==
noise_rate csalt csalt_error mijo mijo_error tree tree_error ripper ripper_error subgroup subgroup_error realgrab realgrab_error rulelist rulelist_error spumante spumante_error cortana_negr_02quality cortana_negr_02quality_error
0 0.025459493535559714 0.003446850437722568 0.9902897468619042 0.0016311531519748101 0.04150801276888968 0.003481089561676712 0.23384864625494242 0.006599340017677934 0.3271897226875468 0.0034838127473593434 0.10804479094074323 0.06843803334262591 0.20181349276132443 0.005315737123881077 0.14626823999968627 0.004560197422415685 0.5313415800974844 0.0031952256477489694
1 0.023388185314776544 0.002852139642896446 0.9875403399409304 0.001734882125158535 0.04894532707488848 0.0026691366716112513 0.24735049703253115 0.00643878211495359 0.3262761337810925 0.00321241729830307 0.15405641274049958 0.08832961362760013 0.23644793680468976 0.0069043078299166685 0.15235027716769386 0.004965645192155447 0.5399018933155622 0.004836620918783224
2 0.023308591435906516 0.0036437037570424724 0.9827861506435316 0.0019181271381462268 0.060389178208543295 0.003369895488875201 0.26028111023516043 0.006361691697525612 0.3260279087630045 0.0031158409223326594 0.08147235736864836 0.06402437398627574 0.25312975627148926 0.005320337615376375 0.15826775416073988 0.006514761940881886 0.5571698287824012 0.004229499522766841
3 0.027155839961957046 0.003711058540190591 0.9698362648765121 0.0026582961786698455 0.08545076995509136 0.0031444087093051823 0.2848060699758216 0.005656164160321626 0.3238909883968298 0.0037091969133296668 0.012987766465727671 0.006466517561910122 0.2749111379818617 0.006086287104725994 0.1566650761635855 0.00604716284920901 0.5795707088892423 0.004928026781516968
4 0.024463872508173768 0.0031551294181193443 0.9463283423791664 0.004161142998315319 0.09926313069827006 0.003235479705394723 0.29464969928131357 0.003907290980103325 0.321772158891019 0.0038032862830286395 0.02040623153678319 0.004329507006187323 0.28919798315919115 0.005660689202181764 0.151483735132334 0.005296871340260226 0.5984153267814898 0.0034952089228646338


==> expres/pure-syn-data_evaluation_gen2-4_num-items_hard-f1_22-05-31_modified-xlabel.txt <==
num_items csalt csalt_error mijo mijo_error tree tree_error ripper ripper_error subgroup subgroup_error realgrab realgrab_error rulelist rulelist_error spumante spumante_error cortana_negr_02quality cortana_negr_02quality_error
0 0.0 0.0 0.9312793685137264 0.023317248354103173 0.007023393990099207 0.00102365373948592 0.008695652173913045 0.008249419983047946 0.018448883666274972 0.009471020808535346 0.3378789072337459 0.048828434823506205 0.2240395985976317 0.02478627222279226 0.11789340654964812 0.008407943809511204 0.14103127446728858 0.017996785471995604
1 0.0 0.0 0.9634835528634987 0.008142739425957352 0.008092809510853663 0.000989723751120439 0.00392156862745098 0.0037203266590216224 0.03514545905610777 0.011086851066116931 0.41550362113388684 0.04815585486988262 0.2204037558865098 0.019523710858213677 0.09471458933553512 0.003759673777607442 0.11897031428282315 0.013739029696281867
2 0.013701208683816496 0.004906811864370341 0.9780224251839824 0.004946929090180152 0.030831736632306456 0.003144932591973831 0.13945563435429767 0.015451195804066896 0.008807034522267311 0.0021513937389674113 0.16200595105199317 0.05731513577934689 0.1396368395035246 0.0126828595104488 0.054415165054255 0.0017159769169185894 0.0986299876293476 0.00903384961417274
3 0.022600007974875064 0.0028340862042583867 0.9821693952763818 0.0030633282169112543 0.012294236566715643 0.0017283587917791836 0.0567817309476649 0.005365668937240683 0.02066113243965857 0.003582910270474565 0.09954234803383806 0.05546429276157748 0.05830897969131358 0.006561953354497104 0.04442777859818097 0.001879896888185027 0.0775270448405853 0.005689221580052127
4 0.001602224653733957 0.0002535834655979038 0.984701394578031 0.0009393210876491338 0.0005288588138287937 0.0002049194981968352 0.007740541398165357 0.00048363427387090717 0.01771673580777975 0.0011469718438948217 0.0010004104307117607 0.0005831673530337116 0.005683753442302347 0.0007111844089093203 0.017539127602693775 0.00027714567665854453 0.029640510135153997 0.0017830868759355152
5 0.0006001547521426737 0.0003222624635350205 0.9837819598872857 0.0008662815140269191 0.0 0.0 0.0031648893669823006 0.0005304989779036969 0.0173216361683528 0.0006689510577463499 0.0 0.0 0.002319166669455663 0.00047576702518794655 1.5816393006271138e-05 5.166375932274087e-06 0.016309547376335224 0.0007476733733062348


==> expres/pure-syn-data_evaluation_gen2-4_num-items_soft-f1_22-05-31_modified-xlabel.txt <==
num_items csalt csalt_error mijo mijo_error tree tree_error ripper ripper_error subgroup subgroup_error realgrab realgrab_error rulelist rulelist_error spumante spumante_error cortana_negr_02quality cortana_negr_02quality_error
0 0.0 0.0 0.9629443843454348 0.01279884166367835 0.023875155294890846 0.0009973316533063196 0.1622955250313467 0.019974671273708264 0.3397643822978227 0.013583525010606428 0.5159503027552182 0.04392272838551319 0.6242578687554442 0.01748514652400718 0.37953752567790494 0.018299064064262415 0.7106415382775817 0.009578957141247735
1 0.0 0.0 0.9791457527435424 0.0033158274907840097 0.026395518080958674 0.000524164778923321 0.16560872975792798 0.013173500787577013 0.34291408902185105 0.012085797538324589 0.6182224465163757 0.06611668727556448 0.618845587865558 0.01033705016521179 0.30476357484798744 0.009499544440113151 0.6612624516368446 0.01116422545442012
2 0.013701208683816496 0.004906811864370341 0.9844256577602037 0.003620881006212147 0.08339700436634526 0.004220569943477174 0.4218869491546907 0.015277856030833812 0.3249732328473538 0.006857397655848141 0.28212207208924056 0.10350770752016844 0.41461422393236064 0.008160494696387 0.18481660519711923 0.004293873285590505 0.6082780084522073 0.006697617089475315
3 0.023388185314776544 0.002852139642896446 0.9875403399409304 0.001734882125158535 0.04894532707488848 0.0026691366716112513 0.24735049703253115 0.00643878211495359 0.3262761337810925 0.00321241729830307 0.15405641274049958 0.08832961362760013 0.23644793680468976 0.0069043078299166685 0.15233628362200546 0.004967700668478173 0.5399018933155622 0.004836620918783224
4 0.001602224653733957 0.0002535834655979038 0.9885801879271785 0.0005593149626598353 0.01024941055392375 0.0006259233524436279 0.04604148232849363 0.0014904581694556436 0.31998586757089653 0.0025795241059743497 0.0010004104307117607 0.0005831673530337116 0.041996048770283845 0.0011922533152682912 0.06289389499075679 0.0006511506096330446 0.3868487013049387 0.0018742491179819627
5 0.0006805596859348672 0.000347476884955603 0.9881473217150243 0.0006149535983034662 0.006017903367253897 0.00020984857411996733 0.02002581725028983 0.0008189905218707905 0.31937922713827893 0.0014381749464383098 0.0 0.0 0.014997768916905827 0.00039278945161926645 0.006406262524417861 0.00010332653738750466 0.34923506833436296 0.000820637459571036


==> expres/syn-data_evaluation_and+or-data_mijo_f1_21-02-08.txt <==
noise shift1 shift1_error shift08 shift08_error shift06 shift06_error
0 0.853358584111208 0.011738098925969873 0.8589801692560313 0.013806603835395096 0.8673861311102691 0.01342923375928425
0.05 0.858909756909757 0.010419854151198164 0.8407367128401612 0.013018316744793177 0.8574456654456656 0.009987322784180335
0.1 0.829872591176939 0.01008285187392135 0.7903651839858735 0.011736986370660719 0.8724908424908424 0.012600199856699607
0.15 0.8156822259865738 0.008314393750575856 0.784976128541346 0.01142552418543583 0.887553750597229 0.01210097558059392
0.2 0.7750614168440256 0.00923863187048386 0.7390858416945373 0.012559331938959153 0.8599931517757605 0.01005446543385566


==> expres/syn-data_evaluation_ptb-dev-onlyand_bias-shift_f1_22-05-31.txt <==
patternlength ptb-dev-onlyand1 ptb-dev-onlyand1_error ptb-dev-onlyand1_tree ptb-dev-onlyand1_tree_error ptb-dev-onlyand1_ripper ptb-dev-onlyand1_ripper_error ptb-dev-onlyand1_subgroup ptb-dev-onlyand1_subgroup_error ptb-dev-onlyand1_realgrab ptb-dev-onlyand1_realgrab_error ptb-dev-onlyand1_spumante ptb-dev-onlyand1_spumante_error ptb-dev-onlyand1_rulelist ptb-dev-onlyand1_rulelist_error ptb-dev-onlyand1_cortana_negr ptb-dev-onlyand1_cortana_negr_error ptb-dev-onlyand1_csalt-step10 ptb-dev-onlyand1_csalt-step10_error
1 0.961156447417317 0.011908879852772997 0.24110622710622712 0.020508919566281918 0.2301260504201681 0.025746326147789645 0.14166666666666666 0.03129163892586431 0.8027692307692309 0.10267194842839421 0.010517526657822936 0.0003559032826275624 0.24275362318840576 0.021955445518178428 0.006310134216211663 0.0006921479793809774 0.03241360089186176 0.016633732275979952
0.9 0.9396816976127322 0.016939604279156178 0.14082554603934552 0.013130237134171259 0.16932827665010713 0.023344635340848595 0.1 0.030731814857642953 0.8543817663817664 0.07433331764203163 0.010465952597036098 0.00027616048002133243 0.21775362318840577 0.02702835411315221 0.01296837465998591 0.0013320066854964944 0.043978835978835985 0.018265244274306897
0.8 0.9676521739130436 0.005124978675782084 0.0951143750404466 0.00916370940770169 0.15235945910879842 0.021364050681559846 0.10833333333333332 0.020581815058714113 0.8961479791830425 0.07960087055829569 0.011094640671028172 0.0002499172383373576 0.2077536231884058 0.02145370351862322 0.0 0.0 0.04596052096052096 0.011900100054629102
0.7 0.9498461538461538 0.015421801213305858 0.06759680339476908 0.007108615796910748 0.13104653861782245 0.016373776961716973 0.09166666666666666 0.024860723150293824 0.9884263674614306 0.005649293932156807 0.014092511434056602 0.00043925690141123104 0.19633333333333333 0.02343051192118706 0.0 0.0 0.09001848026319662 0.022093636883159032
0.6 0.9602820512820512 0.00969722097688592 0.03891629947982911 0.006627635062028103 0.10622747399369188 0.013792806013382099 0.125 0.02700308624336608 0.9936113575865129 0.004357412967841454 0.01714084821727261 0.0009097950777435856 0.1737246376811594 0.024048313497261962 0.0 0.0 0.15595814132104455 0.02230774956214794


==> expres/syn-data_evaluation_ptb-dev-onlyand_clause-lengths_no-noise_f1_22-05-31.txt <==
patternlength ptb-dev-onlyand3 ptb-dev-onlyand3_error ptb-dev-onlyand3_tree ptb-dev-onlyand3_tree_error ptb-dev-onlyand3_ripper ptb-dev-onlyand3_ripper_error ptb-dev-onlyand3_subgroup ptb-dev-onlyand3_subgroup_error ptb-dev-onlyand3_realgrab ptb-dev-onlyand3_realgrab_error ptb-dev-onlyand3_spumante ptb-dev-onlyand3_spumante_error ptb-dev-onlyand3_rulelist ptb-dev-onlyand3_rulelist_error ptb-dev-onlyand3_cortana_negr ptb-dev-onlyand3_cortana_negr_error ptb-dev-onlyand3_csalt-step10 ptb-dev-onlyand3_csalt-step10_error
1 0.9212405372405372 0.01236242496086701 0.8138037696658385 0.061428462523207696 0.9372153285003917 0.017616038048316306 1.0 0.0 0.8831865654474351 0.06998024786358113 0.02470872347310784 0.000561159782075846 0.9956521739130435 0.0041247099915239695 0.9774703557312252 0.01155137917276606 0.0 0.0
2 0.953811965811966 0.011646378527566567 0.1863846153846154 0.01937316341956056 0.08333333333333334 0.023570226039551584 0.35 0.0158113883008419 0.9370761798587885 0.012897084619456657 0.012365401242643159 0.00020377316112663973 0.175 0.018446619684315546 0.17054901285781593 0.002300327659081671 0.012916666666666665 0.008174528528708348
3 0.9400439560439562 0.015199794073818483 0.0 0.0 0.0 0.0 0.13333333333333333 0.012909944487358055 0.9566153846153848 0.006490046999766003 0.010171373707122032 0.00017868636533936486 0.0 0.0 0.0 0.0 0.026877470355731226 0.018274382010181674
4 0.9766153846153844 0.00978055067967204 0.0 0.0 0.0 0.0 0.041666666666666664 0.013176156917368249 0.8596666666666668 0.09070887497924336 0.00838492319247162 0.00016103745797880155 0.0 0.0 0.0 0.0 0.009523809523809525 0.009035079029052512
5 0.9620854700854702 0.013940373740186135 0.0 0.0 0.0 0.0 0.0 0.0 0.7563076923076923 0.11983562706805058 0.007010682444256984 0.00017393233322869685 0.0 0.0 0.0 0.0 0.017407407407407406 0.011160999114531275
6 0.9649230769230769 0.010123030161220034 0.0 0.0 0.0 0.0 0.0 0.0 0.47261538461538466 0.1495088289728349 0.006282100068598417 0.00015674753652568507 0.0 0.0 0.0 0.0 0.08193111236589498 0.019802350878882664
7 0.9583296703296703 0.014027943200481598 0.0 0.0 0.0 0.0 0.0 0.0 0.49059340659340667 0.1466990205575085 0.00535449846986128 0.00013770039240472843 0.0 0.0 0.0 0.0 0.07112257307909482 0.016769724890448527
8 0.9643076923076924 0.011822754112003666 0.0 0.0 0.0 0.0 0.0 0.0 0.4800000000000001 0.1517893276880822 0.005087044883611642 0.00013729753716454704 0.0 0.0 0.0 0.0 0.09931771127423301 0.01983313668513665


==> expres/syn-data_evaluation_ptb-dev-onlyand_misclass-without-pattern_f1_22-05-31.txt <==
patternlength ptb-dev-onlyand1 ptb-dev-onlyand1_error ptb-dev-onlyand1_tree ptb-dev-onlyand1_tree_error ptb-dev-onlyand1_ripper ptb-dev-onlyand1_ripper_error ptb-dev-onlyand1_subgroup ptb-dev-onlyand1_subgroup_error ptb-dev-onlyand1_realgrab ptb-dev-onlyand1_realgrab_error ptb-dev-onlyand1_spumante ptb-dev-onlyand1_spumante_error ptb-dev-onlyand1_rulelist ptb-dev-onlyand1_rulelist_error ptb-dev-onlyand1_cortana_negr ptb-dev-onlyand1_cortana_negr_error ptb-dev-onlyand1_csalt-step10 ptb-dev-onlyand1_csalt-step10_error
0 0.961156447417317 0.011908879852772997 0.24110622710622712 0.020508919566281918 0.2301260504201681 0.025746326147789645 0.14166666666666666 0.03129163892586431 0.8027692307692309 0.10267194842839421 0.010517526657822936 0.0003559032826275624 0.24275362318840576 0.021955445518178428 0.006310134216211663 0.0006921479793809774 0.03241360089186176 0.016633732275979952
0.05 0.952923076923077 0.013047387459818432 0.03543295759086784 0.0039417346136559036 0.21418952062430324 0.023070033698221377 0.13333333333333333 0.02934469476943168 0.8027692307692309 0.10267194842839421 0.0129456762299227 0.0003939250069489049 0.23442028985507246 0.02591048401911087 0.006306973732614287 0.0006889363641412213 0.032358974358974356 0.012543929382994345
0.1 0.9494786324786324 0.012131577384841621 0.021639056714860654 0.00238442893751424 0.225 0.020581815058714113 0.14166666666666666 0.03129163892586431 0.7953846153846155 0.10164213821223474 0.013772913652542327 0.000524291111577221 0.2260869565217391 0.023853681259730787 0.0062475316431216225 0.000671016419365981 0.10127635327635327 0.02455645605400654
0.15 0.948897435897436 0.009642801936746482 0.016857799388025126 0.0015220973247982196 0.21775362318840577 0.0294859426668852 0.14166666666666666 0.03129163892586431 0.8119560439560439 0.09409437384599503 0.014720657511188954 0.0004241872614186934 0.20942028985507247 0.0214827881555332 0.006263444554554734 0.0006815711079906244 0.14656288156288158 0.026019686094534852
0.2 0.9614299516908213 0.01284726855296856 0.015138353709528141 0.0017447809573598054 0.22082494969818917 0.030327630664882383 0.14166666666666666 0.03129163892586431 0.7987692307692308 0.10197129193404497 0.01965948121263572 0.0006605042440915976 0.2010869565217391 0.024398078317417964 0.0062304237523199925 0.0006632471939411984 0.24484091897885002 0.0319546325417702

